Waveguide Superlattices with Artificial Gauge Field Towards Colorless and Crosstalkless Ultrahigh-Density Photonic Integration

Dense waveguides are the basic building blocks for photonic integrated circuits (PIC). Due to the rapidly increasing scale of PIC chips, high-density integration of waveguide arrays working with low crosstalk over broadband wavelength range is highly desired. However, the sub-wavelength regime of such structures has not been adequately explored in practice. Herein, we proposed a waveguide superlattice design leveraging the artificial gauge field (AGF) mechanism, corresponding to the quantum analog of field-induced n-photon resonances in semiconductor superlattices. This approach experimentally achieves -24 dB crosstalk suppression with an ultra-broad transmission bandwidth over 500 nm for dual polarizations. The fabricated waveguide superlattices support high-speed signal transmission of 112 Gbit/s with high-fidelity signal-to-noise ratio profiles and bit error rates. This design, featuring a silica upper cladding, is compatible with standard metal back end-of-the-line (BEOL) processes. Based on such a fundamental structure that can be readily transferred to other platforms, passive and active devices over versatile platforms can be realized with a significantly shrunk on-chip footprint, thus it holds great promise for significant reduction of the power consumption and cost in PICs.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
